On Robust Trimming of Bayesian Network Classifiers

This paper considers the problem of removing costly features from a Bayesian network classifier. We want the classifier to be robust to these changes, and maintain its classification behavior. To this end, we propose a closeness metric between Bayesian classifiers, called the expected classification agreement (ECA). Our corresponding trimming algorithm finds an optimal subset of features and a new classification threshold that maximize the expected agreement, subject to a budgetary constraint. It utilizes new theoretical insights to perform branch-and-bound search in the space of feature sets, while computing bounds on the ECA. Our experiments investigate both the runtime cost of trimming and its effect on the robustness and accuracy of the final classifier.

==> heart-eca-acc.csv <==
ECA,ACC,Type
0.77793,0.768473246,X
0.777305,0.764180255,X
0.783979,0.7572402818,X
0.796279,0.7481288104,X
0.812998,0.7384979907,X
0.798877,0.7888542723,X
0.802464,0.771385887,X
0.83309,0.7896082459,X
0.832693,0.7774211542,X
0.777305,0.7648746995,X
0.777305,0.7589843461,X
0.787575,0.768931644,X
0.79739,0.7558186198,X
0.815622,0.7431250827,X
0.800087,0.7743503968,X
0.804193,0.7818210188,X
0.835838,0.7908979842,X
0.835224,0.786655484,X
0.777305,0.7601719604,X
0.779853,0.7492620639,X
0.796054,0.7510616138,X
0.811863,0.7306677561,X
0.798414,0.7891771143,X
0.80006,0.7778714997,X
0.829733,0.785622741,X
0.831721,0.7838101642,X
0.777305,0.7640819846,X
0.811272,0.759789647,X
0.827234,0.7822670093,X
0.811418,0.7874488151,X
0.815792,0.7822195521,X
0.843767,0.8274800713,X
0.842112,0.7960102526,X
0.779739,0.7437521266,X
0.835457,0.7519082214,X
0.820102,0.7755814262,X
0.825482,0.7885282473,X
0.853425,0.8314410412,X
0.850929,0.8018943266,X
0.796054,0.7557340549,X
0.836214,0.7595082383,X
0.84098,0.7767549651,X
0.863936,0.8282133969,X
0.862232,0.789912167,X
0.811863,0.7297905631,X
0.827341,0.7953476352,X
0.854862,0.8212208097,X
0.853033,0.791710711,X
0.798414,0.7948203891,X
0.858919,0.8475672547,X
0.859441,0.8161051246,X
0.80006,0.7743047953,X
0.884064,0.8541063075,X
0.829678,0.7877053484,X
0.831721,0.7842680396,X
0.777305,0.7668597623,X
0.664829,0.6503504971,X
0.693924,0.6674414256,X
0.714694,0.7046577311,X
0.744564,0.742028796,X
0.718466,0.7145011644,X
0.728874,0.7231384127,X
0.783298,0.7879192599,X
0.784335,0.766234377,X
0.664829,0.6536682734,X
0.681298,0.6512073885,X
0.707348,0.7034803544,X
0.738514,0.7306363174,X
0.711739,0.6985722386,X
0.722099,0.7303014674,X
0.77945,0.7808674157,X
0.782678,0.7568044793,X
0.656927,0.6416741945,X
0.728944,0.7195965783,X
0.76155,0.7365894856,X
0.732427,0.7101025295,X
0.741437,0.7275603714,X
0.790979,0.7737611456,X
0.790971,0.7591801908,X
0.681201,0.6634971789,X
0.776263,0.7431696485,X
0.752461,0.7081920694,X
0.759858,0.7240620197,X
0.804946,0.762085805,X
0.803564,0.7641745709,X
0.707312,0.7073654583,X
0.77888,0.7585374312,X
0.783582,0.7401952185,X
0.823036,0.7954509859,X
0.82065,0.7565491617,X
0.738514,0.731291639,X
0.761496,0.712415037,X
0.807175,0.7913652385,X
0.806169,0.7831357853,X
0.711739,0.7069786275,X
0.8089,0.7840888129,X
0.807333,0.7713902565,X
0.722099,0.7306370451,X
0.837261,0.7758707922,X
0.77945,0.7811628137,X
0.782678,0.7568044793,X
0.656927,0.6464567409,X
0.689188,0.6519089386,X
0.714174,0.6992691093,X
0.744564,0.7401555098,X
0.717225,0.7168200665,X
0.726893,0.7238986876,X
0.780655,0.7849407649,X
0.783057,0.756386778,X
0.66127,0.6595896125,X
0.731188,0.7065336757,X
0.761588,0.718753563,X
0.734831,0.7221109188,X
0.743787,0.7217439996,X
0.792691,0.7954343755,X
0.793367,0.7679739479,X
0.689188,0.6530200497,X
0.778669,0.7366458547,X
0.756047,0.7076554773,X
0.762456,0.7174927614,X
0.805822,0.7645815428,X
0.80462,0.7622618567,X
0.714174,0.7030398052,X
0.781184,0.7463148546,X
0.785918,0.7358791635,X
0.825236,0.7810407689,X
0.823353,0.7462681447,X
0.744564,0.7446466226,X
0.764789,0.7339476836,X
0.80824,0.7707495384,X
0.807423,0.7663972383,X
0.717214,0.7206203235,X
0.809863,0.7797359944,X
0.809224,0.774283465,X
0.726893,0.7207504926,X
0.839741,0.7743321784,X
0.780655,0.7835981723,X
0.783057,0.7569675228,X
0.66127,0.6637769906,X
0.727557,0.7220993857,X
0.76155,0.7344730835,X
0.732087,0.7171104825,X
0.73885,0.7376552909,X
0.790979,0.7636518458,X
0.787864,0.7612987075,X
0.677046,0.660465296,X
0.773825,0.7356540501,X
0.747765,0.7002694014,X
0.757733,0.7198645702,X
0.804578,0.7526092894,X
0.802325,0.7627076965,X
0.698706,0.6853029824,X
0.775537,0.753815209,X
0.780942,0.7439537567,X
0.822696,0.7856502182,X
0.81897,0.7678567991,X
0.727267,0.7096530562,X
0.75958,0.712511244,X
0.806959,0.7899116121,X
0.804765,0.7790394806,X
0.703671,0.6882269568,X
0.808683,0.7896618938,X
0.807067,0.7813431132,X
0.721304,0.6947993887,X
0.833185,0.782090804,X
0.778896,0.7858083177,X
0.782678,0.7568044793,X
0.656927,0.6414649293,X
0.784016,0.7320086231,X
0.765183,0.74291325,X
0.772482,0.7182989866,X
0.811841,0.7833280416,X
0.815122,0.7715013226,X
0.727557,0.7201805261,X
0.787145,0.7585970033,X
0.794133,0.7428772998,X
0.831984,0.80503301,X
0.832476,0.7764513356,X
0.76155,0.7344730835,X
0.775464,0.7386350838,X
0.813277,0.7978733589,X
0.815254,0.769235694,X
0.732087,0.7156179452,X
0.818459,0.8147078639,X
0.820795,0.7931408984,X
0.73885,0.7338870161,X
0.849324,0.823719615,X
0.790979,0.770099023,X
0.787864,0.7580890795,X
0.677046,0.6727823038,X
0.802476,0.7702640777,X
0.804026,0.747132147,X
0.83816,0.7992851463,X
0.839812,0.7758833484,X
0.773825,0.7366957167,X
0.785589,0.739044853,X
0.821326,0.7901983259,X
0.823123,0.7567237991,X
0.747708,0.7047825271,X
0.828479,0.8043015612,X
0.830197,0.7817268163,X
0.757733,0.7223886087,X
0.858265,0.8203771505,X
0.804578,0.7552060591,X
0.802325,0.7636336224,X
0.698706,0.6912520756,X
0.805602,0.7489337318,X
0.839118,0.8083707687,X
0.840249,0.7777269612,X
0.775457,0.7549494682,X
0.84414,0.8579770865,X
0.845327,0.8014675832,X
0.780942,0.7493342578,X
0.868285,0.8234740413,X
0.822696,0.7858420171,X
0.81897,0.7664811377,X
0.727212,0.7122094581,X
0.829766,0.8057100343,X
0.831528,0.7758493698,X
0.75958,0.713681984,X
0.859378,0.8116991801,X
0.806959,0.791773319,X
0.804765,0.7790394806,X
0.703541,0.6861834879,X
0.862049,0.8431493112,X
0.808683,0.7908984013,X
0.807067,0.7803698956,X
0.721304,0.6980431367,X
0.833185,0.7752018817,X
0.778896,0.7867174086,X
0.782678,0.7557628127,X
0.656927,0.6570899293,X
0.765694,0.7383349659,X
0.773958,0.7292791702,X
0.781168,0.7422611328,X
0.79803,0.7465387045,X
0.783327,0.734352386,X
0.78776,0.7510999462,X
0.816351,0.777752706,X
0.816066,0.7754314873,X
0.765694,0.7392759548,X
0.771019,0.7306491073,X
0.776042,0.7174699403,X
0.794279,0.7417092277,X
0.778303,0.7096980558,X
0.7843,0.7435051676,X
0.814517,0.7820743707,X
0.812931,0.7783714924,X
0.765694,0.7491787326,X
0.794856,0.7328926155,X
0.809349,0.7614720717,X
0.796571,0.7458664253,X
0.800038,0.7480385009,X
0.827993,0.7949128082,X
0.827995,0.7818684196,X
0.771019,0.7297931728,X
0.822085,0.7488236429,X
0.808142,0.7372756172,X
0.812829,0.7402896182,X
0.840904,0.8052000371,X
0.84125,0.7925355398,X
0.776042,0.7194829389,X
0.823072,0.7424104632,X
0.831523,0.7614005333,X
0.855464,0.7998331694,X
0.858727,0.7959248413,X
0.794279,0.7454939499,X
0.815447,0.7378136353,X
0.842775,0.8141307075,X
0.844003,0.7889910287,X
0.778303,0.7094260417,X
0.8508,0.8241239102,X
0.849825,0.8007427102,X
0.7843,0.7474741767,X
0.882147,0.8610073257,X
0.814517,0.7858993431,X
0.812931,0.7842462488,X
0.765694,0.7510305844,X
0.773328,0.7359728676,X
0.781168,0.7557080288,X
0.797114,0.7487647526,X
0.783327,0.7355998476,X
0.786893,0.7599991478,X
0.814517,0.7775697193,X
0.812959,0.7773650951,X
0.765694,0.7472781478,X
0.796321,0.7247015619,X
0.812436,0.7663138271,X
0.797699,0.7305205077,X
0.80268,0.7470189537,X
0.832552,0.789274388,X
0.831935,0.7963884064,X
0.773328,0.7446162844,X
0.825116,0.7608438914,X
0.810676,0.7400097207,X
0.815293,0.7504383776,X
0.842948,0.7870126762,X
0.842556,0.7892163362,X
0.781168,0.7552138032,X
0.82645,0.7583599405,X
0.833603,0.7762021284,X
0.857577,0.7954542605,X
0.858816,0.7872795245,X
0.797114,0.746633189,X
0.818285,0.7495880255,X
0.845286,0.7951938134,X
0.844819,0.7831837214,X
0.783327,0.7401639092,X
0.8508,0.8097928834,X
0.851213,0.7954178289,X
0.786893,0.7630741799,X
0.882147,0.8600813998,X
0.814517,0.7819558311,X
0.812931,0.777495814,X
0.765694,0.7464009548,X
0.794818,0.730537568,X
0.807563,0.7609111017,X
0.796571,0.7381400905,X
0.797339,0.7475740821,X
0.822544,0.7906713695,X
0.824704,0.7825589516,X
0.768568,0.7353883945,X
0.818613,0.7511380154,X
0.804988,0.7464589467,X
0.812515,0.7390271222,X
0.840335,0.8108587918,X
0.84125,0.8033919239,X
0.773209,0.7256100759,X
0.820102,0.7448263106,X
0.83073,0.7588623065,X
0.854941,0.8056153169,X
0.858727,0.7970336962,X
0.793123,0.7456109579,X
0.814099,0.73135321,X
0.842064,0.8147388108,X
0.844003,0.7962833717,X
0.77302,0.7060485235,X
0.8508,0.8327747251,X
0.849737,0.805346197,X
0.78281,0.7490250574,X
0.882147,0.8610073257,X
0.814517,0.7915873373,X
0.812931,0.7804548257,X
0.765694,0.7491787326,X
0.831243,0.7628598319,X
0.815597,0.7427669623,X
0.820246,0.7516197453,X
0.850971,0.8317234179,X
0.850396,0.7947015109,X
0.794818,0.7329230289,X
0.833207,0.7575123723,X
0.83776,0.7723058561,X
0.865959,0.8182197168,X
0.865152,0.7898387687,X
0.807563,0.7672654303,X
0.822279,0.753838606,X
0.85239,0.8355839162,X
0.85245,0.8066815936,X
0.796571,0.7417950613,X
0.857202,0.831568869,X
0.857233,0.801125522,X
0.797339,0.7520671023,X
0.882147,0.8529306349,X
0.822483,0.7912581449,X
0.824704,0.7847176294,X
0.768568,0.7345112016,X
0.841968,0.7357090227,X
0.846043,0.7397299931,X
0.875933,0.7982270668,X
0.875043,0.7820378003,X
0.818613,0.7500963488,X
0.831142,0.7431812134,X
0.862582,0.8224143643,X
0.863112,0.8105228339,X
0.804988,0.7507498229,X
0.866343,0.8319088516,X
0.865564,0.8016993192,X
0.812515,0.7381781448,X
0.887179,0.8359889524,X
0.840335,0.8100693181,X
0.84125,0.8041381925,X
0.773209,0.727745718,X
0.847489,0.7421355666,X
0.877394,0.8274343373,X
0.877111,0.8066444212,X
0.820102,0.7439758832,X
0.878632,0.81454395,X
0.876907,0.7882997154,X
0.83073,0.7598369653,X
0.900639,0.8371429981,X
0.854941,0.8038957402,X
0.858727,0.7962400454,X
0.793123,0.7438739109,X
0.867275,0.8337023644,X
0.866809,0.8134119121,X
0.814099,0.7334133952,X
0.88983,0.8491517247,X
0.842064,0.8137709602,X
0.844003,0.7953574457,X
0.77302,0.7051578381,X
0.889009,0.8350463934,X
0.8508,0.833651918,X
0.849737,0.804420271,X
0.78281,0.7483115348,X
0.882147,0.8610073257,X
0.814517,0.7925132633,X
0.812931,0.7842462488,X
0.765694,0.7510305844,X
0.656841,0.6328502308,X
0.688644,0.645309613,X
0.72881,0.6849829781,X
0.693369,0.662338741,X
0.704454,0.6852735869,X
0.775755,0.7702527888,X
0.775573,0.7644098903,X
0.618667,0.6048130343,X
0.708122,0.6716386299,X
0.742738,0.7116616541,X
0.713157,0.7034143257,X
0.723051,0.6879066503,X
0.781135,0.7492291968,X
0.781059,0.746230329,X
0.656784,0.6389579265,X
0.759681,0.6930639096,X
0.733568,0.7068521916,X
0.741003,0.7248523864,X
0.788619,0.7629499093,X
0.788461,0.7668710927,X
0.688644,0.6479019271,X
0.76444,0.7191327713,X
0.764312,0.7294087046,X
0.808951,0.7770409456,X
0.80578,0.7478345895,X
0.72881,0.6854577513,X
0.743018,0.7097857161,X
0.79189,0.7529880348,X
0.790102,0.7675664787,X
0.693369,0.6655954691,X
0.792521,0.7640021382,X
0.793062,0.7790596979,X
0.704454,0.6839108654,X
0.82197,0.7702147985,X
0.775755,0.7730305666,X
0.775573,0.7598289936,X
0.618667,0.6080073426,X
0.703115,0.6644044652,X
0.736269,0.6993948787,X
0.706844,0.6911273268,X
0.71825,0.6879539471,X
0.775755,0.7471095947,X
0.777663,0.7447026685,X
0.645646,0.6478593962,X
0.756162,0.6828634802,X
0.732018,0.7071218552,X
0.735558,0.7259915482,X
0.782787,0.7293449377,X
0.783312,0.7431254193,X
0.678759,0.6506218509,X
0.759967,0.7292941625,X
0.761855,0.7249468907,X
0.804184,0.7652978487,X
0.802316,0.7379591691,X
0.725763,0.7029632518,X
0.739541,0.7180041091,X
0.784737,0.7263828509,X
0.785182,0.7496311156,X
0.686441,0.6929214113,X
0.787619,0.7356227108,X
0.788667,0.753071442,X
0.697492,0.6861310988,X
0.81932,0.7583764447,X
0.775755,0.7730305666,X
0.775573,0.7635326973,X
0.604995,0.5947337441,X
0.771508,0.6928668163,X
0.747191,0.7374614424,X
0.75379,0.7236252654,X
0.802897,0.7724122511,X
0.802481,0.7665938121,X
0.703115,0.6674237978,X
0.774146,0.7234782526,X
0.777573,0.7315273584,X
0.819425,0.7834421766,X
0.817045,0.758293507,X
0.736269,0.7013962292,X
0.756557,0.7233632713,X
0.80396,0.7667420084,X
0.80391,0.7813084989,X
0.706844,0.6963027939,X
0.806913,0.7630247933,X
0.806409,0.7726794468,X
0.71825,0.6924328689,X
0.832877,0.7948899326,X
0.775755,0.7439845947,X
0.777663,0.7462694205,X
0.645646,0.6539495537,X
0.784758,0.741609121,X
0.790455,0.7314422722,X
0.827648,0.8038213314,X
0.826856,0.772066438,X
0.756142,0.6825394061,X
0.770178,0.7283054055,X
0.812847,0.7687490167,X
0.812793,0.7541432486,X
0.732018,0.7070235847,X
0.818133,0.7562108681,X
0.81842,0.7439193479,X
0.735558,0.7268695445,X
0.846,0.8187193894,X
0.782787,0.7285355457,X
0.783312,0.7447639588,X
0.678673,0.6554190455,X
0.792383,0.7495328191,X
0.828668,0.8135617846,X
0.828031,0.7668819273,X
0.759967,0.7280441625,X
0.834325,0.8127617258,X
0.835498,0.768490241,X
0.761855,0.7306890713,X
0.857745,0.8238144403,X
0.804167,0.7658421881,X
0.802316,0.7445849031,X
0.725763,0.7029632518,X
0.820164,0.7532996723,X
0.820653,0.7724904297,X
0.739541,0.7215239914,X
0.847426,0.8124551763,X
0.784737,0.7299983412,X
0.785182,0.7513122053,X
0.686441,0.6856449282,X
0.854548,0.8371958423,X
0.787619,0.7370395147,X
0.788667,0.7533854884,X
0.697492,0.6881194029,X
0.81932,0.7638079134,X
0.775755,0.7730305666,X
0.775573,0.7635326973,X
0.604995,0.6148362103,X
0.70736,0.676767544,X
0.741434,0.7122428848,X
0.711779,0.7125092335,X
0.722065,0.6837479108,X
0.777762,0.7489219776,X
0.779741,0.7432279143,X
0.652716,0.6405067769,X
0.757937,0.6839392227,X
0.732018,0.7017523044,X
0.738172,0.72351478,X
0.788046,0.7773068199,X
0.788461,0.7699956036,X
0.683178,0.6310587529,X
0.761664,0.7235040593,X
0.763664,0.7293738335,X
0.808283,0.7801556228,X
0.805109,0.7541325541,X
0.725763,0.6819896648,X
0.739635,0.7085567318,X
0.789832,0.7543462604,X
0.790102,0.7704226632,X
0.686446,0.6669527751,X
0.792521,0.7758647436,X
0.79234,0.7815068334,X
0.703078,0.6885733434,X
0.81932,0.772001876,X
0.775755,0.7730305666,X
0.775573,0.7635326973,X
0.606773,0.5931718252,X
0.774517,0.6870435538,X
0.752744,0.7321962157,X
0.757531,0.7267106617,X
0.802897,0.7625341115,X
0.802481,0.760400756,X
0.70736,0.6777587056,X
0.776948,0.7262818747,X
0.78139,0.7303250304,X
0.820929,0.779905406,X
0.818927,0.7560132091,X
0.741426,0.7131688107,X
0.760567,0.7306723444,X
0.804668,0.7622329629,X
0.80391,0.776738704,X
0.711777,0.7087699172,X
0.807384,0.7586649537,X
0.807649,0.7691174575,X
0.722065,0.6859552007,X
0.836977,0.7922142745,X
0.777762,0.7484605154,X
0.779741,0.7489392565,X
0.652657,0.6433261504,X
0.788167,0.7331326313,X
0.791694,0.7127322239,X
0.828962,0.7925927469,X
0.828983,0.7728921896,X
0.757937,0.6829725284,X
0.77153,0.7244471704,X
0.814073,0.7533740289,X
0.814534,0.7538661276,X
0.732018,0.7001252332,X
0.820978,0.7431570282,X
0.821412,0.7476916167,X
0.738172,0.7226814467,X
0.848742,0.8062850334,X
0.788046,0.7811602234,X
0.788461,0.7790240692,X
0.683178,0.6398543521,X
0.793712,0.7382965762,X
0.830087,0.794761751,X
0.829867,0.7727878639,X
0.761664,0.7244811548,X
0.837511,0.8006005077,X
0.837946,0.7771392283,X
0.763664,0.7355233501,X
0.860776,0.8095061367,X
0.808283,0.779033828,X
0.805109,0.7544085513,X
0.725763,0.6871083108,X
0.823271,0.7462356236,X
0.823817,0.78182362,X
0.739541,0.710659834,X
0.850496,0.8018169809,X
0.789832,0.7614742366,X
0.790102,0.7758564319,X
0.686441,0.6756098985,X
0.854548,0.8233612116,X
0.792521,0.7777920861,X
0.79234,0.7833497822,X
0.703078,0.6885733434,X
0.81932,0.7679509501,X
0.775755,0.7730305666,X
0.775573,0.7589030677,X
0.606773,0.5995802768,X
0.767945,0.6874917684,X
0.740704,0.7290245319,X
0.749925,0.727406778,X
0.802897,0.774644394,X
0.802481,0.7650487824,X
0.700272,0.66352777,X
0.770993,0.7194062003,X
0.774061,0.7236468188,X
0.819425,0.7873211649,X
0.816137,0.7571636933,X
0.734327,0.6945637387,X
0.751851,0.7308337527,X
0.80396,0.7644781188,X
0.80391,0.7793861962,X
0.705034,0.7055606524,X
0.806913,0.7669318043,X
0.805246,0.7750851657,X
0.717602,0.6947876796,X
0.82734,0.7925265021,X
0.775755,0.7690305666,X
0.775573,0.7559039713,X
0.642403,0.6403523683,X
0.783708,0.7524793503,X
0.790455,0.7374048175,X
0.826305,0.8053237942,X
0.825595,0.7774345901,X
0.756142,0.6857725711,X
0.770178,0.7337392726,X
0.812273,0.7705908092,X
0.81148,0.7529527724,X
0.732018,0.7145598899,X
0.815645,0.7522123438,X
0.81603,0.7446022171,X
0.735558,0.7239404134,X
0.843441,0.8155786743,X
0.779432,0.7154714299,X
0.77649,0.7340987518,X
0.678673,0.6652200614,X
0.792383,0.7520357286,X
0.827591,0.8160926718,X
0.826556,0.7682308896,X
0.759967,0.7375453442,X
0.8336,0.8085953332,X
0.832964,0.7746592183,X
0.760259,0.7298765693,X
0.854722,0.8217728049,X
0.803314,0.7706640809,X
0.797764,0.7506002706,X
0.725763,0.7077251566,X
0.81819,0.7525119549,X
0.817066,0.7681960313,X
0.739541,0.7181541552,X
0.844075,0.8065236942,X
0.784241,0.7227682734,X
0.77815,0.7434720336,X
0.686441,0.6991602173,X
0.854548,0.8457282695,X
0.781205,0.7180186926,X
0.785595,0.7468760779,X
0.695835,0.6933215702,X
0.81932,0.7654955943,X
0.775755,0.7730305666,X
0.775573,0.7635326973,X
0.604995,0.6155378414,X
0.799086,0.7335159982,X
0.802136,0.7234368723,X
0.833824,0.8094322095,X
0.834898,0.783217821,X
0.767833,0.687996657,X
0.782031,0.7517895541,X
0.818374,0.7443351856,X
0.819599,0.7490549791,X
0.740704,0.7302972844,X
0.825249,0.7571027678,X
0.825569,0.7553782691,X
0.749892,0.7300104264,X
0.854967,0.8195218533,X
0.802897,0.7756860606,X
0.802481,0.7675372083,X
0.700272,0.6626603236,X
0.805289,0.7581774175,X
0.835462,0.8029212577,X
0.836239,0.7928975821,X
0.770993,0.7203321262,X
0.841629,0.8260058876,X
0.842398,0.7865235412,X
0.774061,0.7228190134,X
0.869359,0.8202193833,X
0.819425,0.7856743195,X
0.816137,0.758558005,X
0.734327,0.6967958816,X
0.827559,0.7770871557,X
0.827775,0.7844469519,X
0.751851,0.7250342513,X
0.855863,0.8231867618,X
0.80396,0.7666227267,X
0.80391,0.7823954555,X
0.705034,0.7063052696,X
0.860478,0.8410481034,X
0.806913,0.7681043953,X
0.805246,0.7799672473,X
0.717602,0.6975654574,X
0.827303,0.7947060204,X
0.775755,0.7653268629,X
0.775573,0.7513157661,X
0.642403,0.6413813317,X
0.819453,0.7664043082,X
0.847595,0.786502677,X
0.846975,0.7669046795,X
0.783708,0.7549793503,X
0.851477,0.7805399229,X
0.850436,0.7635139617,X
0.790455,0.7371154657,X
0.880049,0.8159558975,X
0.826305,0.805010511,X
0.825595,0.7745898045,X
0.756142,0.6887818304,X
0.837554,0.7612348719,X
0.835458,0.7523891107,X
0.770178,0.7337392726,X
0.865248,0.8096263612,X
0.812273,0.7705908092,X
0.81148,0.7529527724,X
0.732018,0.7156015565,X
0.869736,0.8258663982,X
0.815645,0.7530500398,X
0.81603,0.7435647677,X
0.735558,0.7265741464,X
0.843441,0.8166897854,X
0.779432,0.7177882998,X
0.77649,0.7372406863,X
0.678673,0.6609481343,X
0.854414,0.7804159806,X
0.852592,0.7769259165,X
0.792383,0.7511098026,X
0.880722,0.8465616737,X
0.827591,0.8116497736,X
0.826556,0.7683804622,X
0.759967,0.7375453442,X
0.882367,0.8407914607,X
0.8336,0.8124769121,X
0.832964,0.7712617137,X
0.760259,0.7346258161,X
0.854722,0.824997334,X
0.803314,0.7703297836,X
0.797764,0.7508043867,X
0.725763,0.7077251566,X
0.870136,0.8225333882,X
0.81819,0.7534329763,X
0.817061,0.7673188383,X
0.739541,0.7224028358,X
0.844075,0.8066394349,X
0.784241,0.7255435853,X
0.778021,0.7409107605,X
0.686441,0.699857753,X
0.854548,0.8456795365,X
0.781121,0.7244517658,X
0.785595,0.752342385,X
0.695835,0.6925473711,X
0.81932,0.7676402021,X
0.775755,0.7730305666,X
0.775573,0.7635326973,X
0.604995,0.623292471,X
0.772031,0.7501228753,X
0.781455,0.7563910505,X
0.791303,0.7626117724,X
0.811863,0.7431210667,X
0.793553,0.7743102197,X
0.795007,0.7621594078,X
0.827006,0.7794891497,X
0.825296,0.7625533656,X
0.771963,0.7533066359,X
0.779591,0.7606408068,X
0.78833,0.7568517081,X
0.811863,0.7434664171,X
0.790939,0.7756927121,X
0.791035,0.7664804486,X
0.825735,0.8027865012,X
0.821515,0.7698956175,X
0.768016,0.7440712462,X
0.800167,0.7247372857,X
0.814714,0.7410875873,X
0.801951,0.7656626821,X
0.805818,0.7471691407,X
0.835916,0.7997679337,X
0.837234,0.7839615785,X
0.779591,0.7613870755,X
0.824041,0.7254585504,X
0.812432,0.7707397502,X
0.818175,0.7405869262,X
0.843816,0.8202239436,X
0.84589,0.8050966831,X
0.78833,0.7522443363,X
0.824917,0.7433717186,X
0.832307,0.7461735925,X
0.855736,0.8038075716,X
0.858727,0.7881171289,X
0.811863,0.7434664171,X
0.819534,0.7599653265,X
0.844434,0.8079092223,X
0.846946,0.7833188868,X
0.790939,0.7757283247,X
0.855098,0.8349069665,X
0.856783,0.8149897353,X
0.791035,0.7688653613,X
0.882147,0.8610073257,X
0.825735,0.8066114736,X
0.821515,0.7747287071,X
0.768016,0.7504812342,X
0.779591,0.7564040411,X
0.791303,0.7625946169,X
0.811863,0.7433232019,X
0.793553,0.7744860155,X
0.794089,0.7654793492,X
0.825735,0.7968463447,X
0.821558,0.7704423333,X
0.771869,0.7509300018,X
0.803522,0.7509244473,X
0.820156,0.7436946301,X
0.805289,0.7679477084,X
0.808121,0.7587992314,X
0.839143,0.7945405384,X
0.839072,0.7848730605,X
0.779591,0.7550030599,X
0.827436,0.7335468179,X
0.814613,0.7742099388,X
0.821272,0.7672306014,X
0.847299,0.8120545087,X
0.847454,0.8026605317,X
0.791303,0.7594846506,X
0.828567,0.7597552693,X
0.834679,0.7699745099,X
0.857344,0.7980505123,X
0.858727,0.7826005569,X
0.811863,0.7424460089,X
0.822658,0.7858183335,X
0.848163,0.825647384,X
0.848873,0.7888750597,X
0.793553,0.7753632085,X
0.856502,0.8373477587,X
0.857494,0.8107467378,X
0.794089,0.7635804159,X
0.882147,0.8580685173,X
0.825735,0.7922806316,X
0.821515,0.7689597167,X
0.771869,0.7518915402,X
0.799025,0.7304768568,X
0.812153,0.738314009,X
0.800903,0.7714409752,X
0.80401,0.7485363122,X
0.834231,0.805073419,X
0.837234,0.7925519809,X
0.779591,0.7637220191,X
0.81945,0.7235041897,X
0.810484,0.7780069776,X
0.816841,0.7488354436,X
0.841934,0.8008605944,X
0.845784,0.8135739025,X
0.785596,0.7508304781,X
0.820898,0.740362777,X
0.83073,0.7442247854,X
0.854941,0.8061863704,X
0.858727,0.7926858702,X
0.811863,0.7434664171,X
0.818515,0.7715225619,X
0.842165,0.8022807755,X
0.845961,0.7792705681,X
0.786011,0.7679456494,X
0.85414,0.8333933739,X
0.856783,0.8106307248,X
0.788977,0.7619973289,X
0.882147,0.8592042068,X
0.825735,0.8056855477,X
0.821515,0.7731132101,X
0.765694,0.720026262,X
0.840213,0.7511595389,X
0.823284,0.7806579291,X
0.827937,0.7585086695,X
0.857785,0.8287700309,X
0.855798,0.8043513598,X
0.799025,0.7324777551,X
0.841092,0.7749302941,X
0.844651,0.7757303899,X
0.86866,0.8173751395,X
0.867683,0.7881493798,X
0.812153,0.7359544443,X
0.829146,0.7728490672,X
0.859607,0.8366382474,X
0.857977,0.7854369733,X
0.800903,0.7714897081,X
0.861772,0.833447031,X
0.861391,0.7985677683,X
0.80401,0.7501137132,X
0.884707,0.8343774983,X
0.834231,0.804196226,X
0.837234,0.7957357416,X
0.779591,0.764647945,X
0.852093,0.7606301778,X
0.854853,0.7485917305,X
0.881599,0.8271649249,X
0.880486,0.7943697385,X
0.81945,0.7245458564,X
0.839126,0.7564855066,X
0.869938,0.8322201768,X
0.869409,0.8113779061,X
0.810484,0.7745600965,X
0.87229,0.8400402327,X
0.871063,0.8127308954,X
0.816802,0.7530303259,X
0.893878,0.8474858335,X
0.841934,0.8086554742,X
0.845784,0.8135739025,X
0.785596,0.7506029304,X
0.857627,0.7639276454,X
0.883287,0.8409299749,X
0.883141,0.8029823067,X
0.820898,0.737667564,X
0.886616,0.8471825562,X
0.885581,0.8023705088,X
0.83073,0.7492099044,X
0.911944,0.8416558239,X
0.854941,0.8053927196,X
0.858727,0.7918922194,X
0.811863,0.7434664171,X
0.874069,0.8453065959,X
0.873462,0.8202710769,X
0.818515,0.7687438482,X
0.896809,0.8437047248,X
0.842165,0.8052492663,X
0.845961,0.7812737732,X
0.786011,0.7681539828,X
0.895539,0.8512292651,X
0.85414,0.8345739294,X
0.856783,0.8165004148,X
0.788977,0.761918001,X
0.882147,0.8610073257,X
0.825735,0.8066114736,X
0.821515,0.7759787071,X
0.765694,0.7256801388,X
0.67525,0.658024918,X
0.700452,0.6730326832,X
0.73057,0.6938735701,X
0.702942,0.7217131178,X
0.71971,0.7117052787,X
0.776525,0.7673912482,X
0.778998,0.751962917,X
0.638398,0.6113732163,X
0.719439,0.7210551916,X
0.749895,0.7225631009,X
0.724124,0.7344510819,X
0.732304,0.7198491005,X
0.786635,0.7922228318,X
0.78806,0.7489544183,X
0.67525,0.6588416125,X
0.769906,0.7399707767,X
0.744816,0.7102083778,X
0.750019,0.7209931903,X
0.797353,0.7847346192,X
0.797363,0.7755080455,X
0.700452,0.6773254704,X
0.774851,0.747214404,X
0.775661,0.7375048921,X
0.82194,0.7846551637,X
0.819376,0.7649533485,X
0.73057,0.693537922,X
0.753099,0.7139548618,X
0.801255,0.7840915208,X
0.799882,0.7568015945,X
0.702895,0.7268986751,X
0.800589,0.811392328,X
0.800829,0.7715333803,X
0.71971,0.7177122116,X
0.833185,0.7859714772,X
0.776525,0.7682684412,X
0.778998,0.7513619555,X
0.638398,0.6144301991,X
0.713241,0.6882670837,X
0.743605,0.6941398724,X
0.717975,0.7086494373,X
0.726436,0.7105966826,X
0.780501,0.7778104573,X
0.784743,0.7562701702,X
0.669585,0.6600437165,X
0.768351,0.7367331695,X
0.744816,0.7108532191,X
0.743771,0.7127046933,X
0.792411,0.7560142598,X
0.79351,0.7587378466,X
0.693697,0.6920339261,X
0.773472,0.7627339335,X
0.775082,0.7565051802,X
0.820635,0.7787808429,X
0.81897,0.7672789292,X
0.725763,0.7058733047,X
0.749919,0.719702313,X
0.79504,0.7773271525,X
0.796458,0.7547938601,X
0.695444,0.6869646051,X
0.796826,0.7993436979,X
0.797437,0.7831174449,X
0.716818,0.6925596985,X
0.833185,0.7979007133,X
0.775755,0.7702527888,X
0.775573,0.7589060514,X
0.621051,0.5765934797,X
0.778559,0.7197512965,X
0.755989,0.7253934112,X
0.765977,0.7344761112,X
0.8086,0.8029175201,X
0.806796,0.7677838804,X
0.713241,0.6939234121,X
0.781443,0.727227653,X
0.786655,0.7386801268,X
0.824508,0.8075411853,X
0.821615,0.7619810672,X
0.743605,0.6969678229,X
0.767769,0.7347196705,X
0.810464,0.8132058078,X
0.809098,0.7762025069,X
0.717975,0.7084641951,X
0.813008,0.8193586594,X
0.812031,0.7765678937,X
0.726436,0.7125981071,X
0.840312,0.8023157018,X
0.780498,0.7794296766,X
0.784743,0.7562701702,X
0.669585,0.6622758594,X
0.788238,0.7737712996,X
0.79407,0.755657494,X
0.831719,0.8040978173,X
0.829385,0.764113317,X
0.768351,0.7387702065,X
0.775858,0.7334502203,X
0.819578,0.8004231443,X
0.818217,0.7625918464,X
0.744816,0.7127050709,X
0.82363,0.7896003808,X
0.823635,0.7638145947,X
0.743716,0.7138475405,X
0.847531,0.8113505648,X
0.792411,0.7564763325,X
0.79351,0.7544733123,X
0.693697,0.6911248352,X
0.794892,0.7591222254,X
0.832772,0.8292103257,X
0.830482,0.7687760317,X
0.773472,0.7615765261,X
0.835437,0.8260506667,X
0.836814,0.7722678926,X
0.775082,0.7595351509,X
0.858738,0.8214478751,X
0.820635,0.78048865,X
0.81897,0.7672789292,X
0.725763,0.7077251566,X
0.825239,0.8003488769,X
0.825263,0.773964389,X
0.749919,0.7273563327,X
0.848165,0.8004361531,X
0.79504,0.7790599452,X
0.796458,0.7540475914,X
0.695444,0.6818435376,X
0.856799,0.8321197265,X
0.796826,0.7982489266,X
0.797437,0.7776490702,X
0.716818,0.6950939024,X
0.833185,0.7979007133,X
0.775755,0.7730305666,X
0.775573,0.7635326973,X
0.621051,0.5928960556,X
0.717883,0.7012872409,X
0.749496,0.7142168084,X
0.722825,0.7322095689,X
0.731052,0.7271917555,X
0.782962,0.7928882813,X
0.784743,0.7547690908,X
0.670087,0.6475104253,X
0.769018,0.7307403471,X
0.744816,0.716663375,X
0.746812,0.7179736948,X
0.796359,0.7807039167,X
0.796979,0.7697825459,X
0.695527,0.6659752548,X
0.774331,0.7420695062,X
0.775082,0.7414768075,X
0.820765,0.7816877366,X
0.81897,0.7642366012,X
0.725763,0.6858334327,X
0.749919,0.7151851705,X
0.798816,0.78025084,X
0.799345,0.7577689695,X
0.69861,0.6926222864,X
0.800589,0.8144098468,X
0.800829,0.7780754149,X
0.717183,0.6961051283,X
0.833185,0.7940616513,X
0.775755,0.7636086262,X
0.777059,0.7456844923,X
0.623319,0.5857002285,X
0.780491,0.716734688,X
0.760203,0.7362237585,X
0.768276,0.73643447,X
0.809272,0.7931482059,X
0.807986,0.763854627,X
0.717883,0.704273451,X
0.783201,0.7183001773,X
0.789608,0.72628488,X
0.827335,0.7909872462,X
0.825385,0.7527200579,X
0.749496,0.7142168084,X
0.770125,0.754494012,X
0.811062,0.7922365845,X
0.810484,0.7680926212,X
0.722825,0.7384873236,X
0.81508,0.8039848029,X
0.814869,0.7812188712,X
0.731052,0.7310578667,X
0.843934,0.8073502542,X
0.782962,0.7970376877,X
0.784743,0.7580749815,X
0.669809,0.6512711091,X
0.79261,0.784696188,X
0.796842,0.7581720391,X
0.833529,0.8049849042,X
0.831916,0.7680678107,X
0.769018,0.7333047975,X
0.77853,0.7298517407,X
0.819578,0.7985521685,X
0.818704,0.7743760345,X
0.744816,0.7128544817,X
0.825398,0.7890587342,X
0.826505,0.776689627,X
0.746812,0.7184690006,X
0.851957,0.8243953094,X
0.796353,0.7801029551,X
0.796979,0.7705664107,X
0.695527,0.6728453816,X
0.798007,0.768582034,X
0.834668,0.8182698531,X
0.832545,0.7777927582,X
0.774331,0.7458081991,X
0.839352,0.8373496659,X
0.839587,0.7925334711,X
0.775082,0.7421091471,X
0.861495,0.8281458171,X
0.820755,0.78287382,X
0.81897,0.7642366012,X
0.725763,0.6934000062,X
0.827204,0.7988808755,X
0.827563,0.7953110078,X
0.749919,0.7164655221,X
0.85266,0.8279762099,X
0.798816,0.7850780664,X
0.799345,0.7566578584,X
0.69861,0.6968671595,X
0.858321,0.8382092513,X
0.800589,0.8184966678,X
0.800829,0.7807892761,X
0.717143,0.702416742,X
0.833185,0.7910523921,X
0.775755,0.7632671103,X
0.777059,0.7476876974,X
0.623319,0.5833957254,X
0.777942,0.7192720764,X
0.753009,0.7278614335,X
0.764303,0.7332605925,X
0.8086,0.7942434319,X
0.805998,0.7697875295,X
0.710138,0.6733566988,X
0.778918,0.7276338314,X
0.785198,0.739801025,X
0.824058,0.7997798623,X
0.820139,0.7670434655,X
0.739462,0.6941936532,X
0.766287,0.7382145857,X
0.810464,0.8142649448,X
0.808527,0.7743586216,X
0.715639,0.6977804593,X
0.812443,0.8230904131,X
0.810578,0.775913076,X
0.72467,0.6951659524,X
0.835302,0.8011853847,X
0.780383,0.7712269553,X
0.784743,0.7564137305,X
0.669585,0.6671893814,X
0.785881,0.7719544315,X
0.79366,0.7512652173,X
0.830117,0.8026004665,X
0.827433,0.7752764988,X
0.768351,0.7423600413,X
0.774148,0.7200600983,X
0.819578,0.8051760644,X
0.818217,0.7713563967,X
0.744816,0.7099272932,X
0.822984,0.7922608594,X
0.821132,0.7667479413,X
0.743716,0.705950691,X
0.843441,0.7998871909,X
0.788259,0.7503610924,X
0.789408,0.7528345422,X
0.693697,0.6917946683,X
0.793808,0.7597702048,X
0.831539,0.8329093887,X
0.828846,0.7782097932,X
0.773472,0.7636219276,X
0.834478,0.8188328821,X
0.832964,0.7777312512,X
0.775082,0.7592022064,X
0.854722,0.8177170992,X
0.820635,0.783195703,X
0.81897,0.7672789292,X
0.725763,0.7058733047,X
0.824608,0.8036989222,X
0.822263,0.7784685029,X
0.749919,0.722655478,X
0.844075,0.7972056218,X
0.794491,0.7788562107,X
0.79248,0.7503331653,X
0.694527,0.6822623453,X
0.854661,0.8211294744,X
0.789696,0.7992288286,X
0.793294,0.7625891537,X
0.716818,0.6913736644,X
0.833185,0.7979007133,X
0.775755,0.7702527888,X
0.775573,0.7580033826,X
0.621051,0.6003560077,X
0.808454,0.7811565348,X
0.809932,0.7484882145,X
0.84154,0.8039431469,X
0.843488,0.7940859399,X
0.777942,0.7201811673,X
0.793379,0.7314626343,X
0.823766,0.7941639763,X
0.825798,0.7804714047,X
0.753009,0.7317999457,X
0.830522,0.7889079,X
0.832237,0.778951043,X
0.764303,0.7353439258,X
0.863003,0.8326163002,X
0.8086,0.8022094011,X
0.805998,0.7680679528,X
0.710138,0.6770302495,X
0.813775,0.7649877446,X
0.841982,0.8118636525,X
0.843907,0.8069166646,X
0.778918,0.7284324425,X
0.848067,0.8349519968,X
0.848954,0.7903097068,X
0.785198,0.7407269509,X
0.873393,0.8237637059,X
0.824058,0.8008161629,X
0.820139,0.7655610937,X
0.739462,0.6909458462,X
0.832386,0.7916989858,X
0.833762,0.7855359056,X
0.766287,0.7393824099,X
0.863858,0.8386460724,X
0.810464,0.8151908707,X
0.808527,0.7743586216,X
0.715639,0.704078941,X
0.866213,0.8388276915,X
0.812443,0.8272847277,X
0.810578,0.7773490544,X
0.72467,0.6949580427,X
0.835302,0.8047786297,X
0.780383,0.7724464675,X
0.784743,0.7564137305,X
0.669585,0.6692727147,X
0.827985,0.7592085783,X
0.853806,0.7990091201,X
0.854681,0.7841105019,X
0.785851,0.7729599325,X
0.859834,0.8026710292,X
0.859377,0.7922301065,X
0.79366,0.7518670691,X
0.885858,0.8232392786,X
0.830117,0.807353428,X
0.827433,0.7683900466,X
0.768351,0.7443276339,X
0.843519,0.7664887813,X
0.842938,0.7586415515,X
0.774148,0.7199105256,X
0.873729,0.8245583501,X
0.819578,0.8051760644,X
0.818217,0.7722823226,X
0.744816,0.7127050709,X
0.8766,0.8371315679,X
0.822984,0.793077981,X
0.821132,0.7693619255,X
0.743716,0.7072866069,X
0.843441,0.8076913937,X
0.788259,0.7500480248,X
0.789408,0.7494516258,X
0.693697,0.6990565731,X
0.862389,0.8148762111,X
0.862107,0.8045386986,X
0.793808,0.7603933152,X
0.887353,0.8303473126,X
0.831539,0.8313468887,X
0.828846,0.7750424799,X
0.773472,0.7657052609,X
0.890541,0.8229496189,X
0.834478,0.8216265754,X
0.832964,0.7701103359,X
0.775082,0.7611905105,X
0.854722,0.827153087,X
0.820635,0.7842373697,X
0.81897,0.7672789292,X
0.725763,0.7077251566,X
0.878131,0.8271304346,X
0.824608,0.8079673842,X
0.822263,0.7756547406,X
0.749919,0.7271935104,X
0.844075,0.7981555554,X
0.794491,0.7824219158,X
0.79248,0.7504489061,X
0.694527,0.6831261664,X
0.854661,0.8228152192,X
0.789554,0.7959983242,X
0.793294,0.7590234486,X
0.716818,0.6913736644,X
0.833185,0.7979007133,X
0.775755,0.7730305666,X
0.775573,0.7635326973,X
0.621051,0.6040109785,X
0.766248,0.7375798641,X
0.769124,0.7188843207,X
0.783824,0.7382119306,X
0.770528,0.7248352494,X
0.776246,0.729621509,X
0.798347,0.7389344381,X
0.798657,0.7617457985,X
0.765694,0.7501046585,X
0.787661,0.7295339769,X
0.804789,0.77122429,X
0.788828,0.7489577903,X
0.792351,0.7569982038,X
0.82294,0.7936840591,X
0.822167,0.7735702679,X
0.766248,0.7376285971,X
0.81839,0.7393093911,X
0.803688,0.7411374376,X
0.809488,0.7438699157,X
0.840335,0.8087121411,X
0.84125,0.7993946138,X
0.769042,0.7234999396,X
0.818998,0.7471146426,X
0.83073,0.7610060083,X
0.854941,0.8031896161,X
0.858727,0.7928469008,X
0.783824,0.7368147524,X
0.811991,0.732932173,X
0.842064,0.8132494052,X
0.844003,0.796088671,X
0.770528,0.7238185558,X
0.8508,0.8306251885,X
0.849737,0.803526243,X
0.776246,0.7367289064,X
0.882147,0.8610073257,X
0.798347,0.7481013475,X
0.798657,0.7653989738,X
0.765694,0.7510305844,X
0.782177,0.7183173264,X
0.801087,0.7553539026,X
0.783492,0.7495695661,X
0.789428,0.7624341096,X
0.822483,0.8027325281,X
0.821845,0.7799040458,X
0.765694,0.7481370659,X
0.815542,0.7230539868,X
0.800983,0.7295287377,X
0.807712,0.7367769611,X
0.840335,0.8223258731,X
0.84125,0.8052269407,X
0.765694,0.7425007022,X
0.815872,0.7474305342,X
0.83073,0.7650933756,X
0.854941,0.8124363704,X
0.858727,0.7970336962,X
0.77496,0.7224556436,X
0.81152,0.7297148898,X
0.842064,0.820689146,X
0.844003,0.7962665366,X
0.765694,0.7415563781,X
0.8508,0.8364296958,X
0.849737,0.8071324808,X
0.769545,0.7304162978,X
0.882147,0.8610073257,X
0.787611,0.7324062796,X
0.788521,0.7266200545,X
0.765694,0.7510305844,X
0.824492,0.7493792786,X
0.810405,0.7243326797,X
0.815402,0.7241598036,X
0.841823,0.8044810959,X
0.841482,0.8012267858,X
0.782177,0.7191838728,X
0.826491,0.7570491927,X
0.832436,0.7580803204,X
0.856857,0.8041897243,X
0.858727,0.7920514804,X
0.801087,0.7595073516,X
0.817158,0.7258249697,X
0.84417,0.8098832359,X
0.844044,0.7876373759,X
0.783358,0.7512404099,X
0.8508,0.8212110743,X
0.851302,0.7928235053,X
0.789428,0.7634820893,X
0.882147,0.8602136749,X
0.822483,0.8054463894,X
0.821845,0.7824047004,X
0.765694,0.7510305844,X
0.838672,0.7241675445,X
0.838749,0.7476756587,X
0.866905,0.7974876298,X
0.865444,0.7853066551,X
0.815542,0.7230539868,X
0.825018,0.7403527301,X
0.85234,0.8142524571,X
0.85011,0.7788389153,X
0.800983,0.7331992856,X
0.854117,0.8188678018,X
0.85426,0.7938646097,X
0.807712,0.736591776,X
0.882147,0.857013492,X
0.840335,0.8233675397,X
0.84125,0.8052269407,X
0.765694,0.7473942208,X
0.841075,0.7335527707,X
0.870876,0.8124452267,X
0.868594,0.7842148773,X
0.815872,0.7477259322,X
0.867199,0.8000558226,X
0.865986,0.7868839146,X
0.83073,0.7650933756,X
0.899457,0.839278837,X
0.854941,0.813478037,X
0.858727,0.7970336962,X
0.77496,0.7259309571,X
0.85513,0.811910207,X
0.854832,0.7797246496,X
0.81152,0.7308580681,X
0.883417,0.8342843556,X
0.842064,0.8217308127,X
0.844003,0.7962665366,X
0.765694,0.7422508225,X
0.882147,0.8459790427,X
0.8508,0.8364296958,X
0.849737,0.8071324808,X
0.769545,0.7310648552,X
0.882147,0.8610073257,X
0.787611,0.7333946647,X
0.788521,0.7343050708,X
0.765694,0.7510305844,X
0.786987,0.7338331378,X
0.803192,0.7688996424,X
0.788319,0.7429221798,X
0.792182,0.7595471953,X
0.822483,0.7985120161,X
0.821845,0.7819366359,X
0.765694,0.7394395727,X
0.815542,0.7325407816,X
0.801219,0.749218117,X
0.80773,0.7495176295,X
0.840335,0.8106777537,X
0.84125,0.8015719699,X
0.765694,0.7260311491,X
0.815957,0.7504464813,X
0.83073,0.7630563386,X
0.854941,0.8038880899,X
0.858727,0.7961077703,X
0.778487,0.7300365078,X
0.81152,0.7319301177,X
0.842064,0.8145800478,X
0.844003,0.7935374918,X
0.765694,0.7255254672,X
0.8508,0.834577844,X
0.849737,0.802366399,X
0.77549,0.7415647707,X
0.882147,0.8610073257,X
0.797835,0.7461320755,X
0.798657,0.7712042765,X
0.765694,0.7501046585,X
0.826624,0.752172524,X
0.812085,0.7392176653,X
0.81705,0.7440459246,X
0.844483,0.8076790077,X
0.844257,0.7981780991,X
0.786987,0.7327252679,X
0.828442,0.7549778542,X
0.834998,0.7657250812,X
0.860305,0.7971414189,X
0.860257,0.7790995049,X
0.803192,0.7734714016,X
0.819857,0.7461840079,X
0.84727,0.8171155231,X
0.846245,0.7912962955,X
0.788319,0.747805783,X
0.852006,0.8125761661,X
0.853048,0.7923565868,X
0.792182,0.7642642617,X
0.882147,0.8475240467,X
0.822483,0.7929511442,X
0.821845,0.7818040601,X
0.765694,0.741522906,X
0.839226,0.729409529,X
0.840088,0.7511914926,X
0.869203,0.8077308231,X
0.868606,0.7967112955,X
0.815542,0.7309782816,X
0.825506,0.7257351776,X
0.853883,0.8146066504,X
0.854319,0.7852703042,X
0.801124,0.7519240137,X
0.857648,0.8235478888,X
0.858126,0.8006935697,X
0.807712,0.7487226359,X
0.883532,0.8436570687,X
0.840335,0.8116036796,X
0.84125,0.801523237,X
0.765694,0.7254500087,X
0.841776,0.7253880534,X
0.871835,0.8119643236,X
0.870571,0.7950416744,X
0.815872,0.7510843489,X
0.869583,0.8105316475,X
0.868868,0.7910304522,X
0.83073,0.7630563386,X
0.899457,0.837673412,X
0.854941,0.8017141769,X
0.858727,0.7951818444,X
0.778487,0.7280162007,X
0.857974,0.8198647693,X
0.858592,0.8011988562,X
0.81152,0.7357008292,X
0.885697,0.8398755884,X
0.842064,0.8145800478,X
0.844003,0.7953406107,X
0.765694,0.7260578746,X
0.882645,0.8374420653,X
0.8508,0.8308741403,X
0.849737,0.805280629,X
0.77549,0.746597129,X
0.882147,0.8610073257,X
0.797835,0.7542244009,X
0.798657,0.7760136998,X
0.765694,0.7510305844,X
0.822976,0.7548525154,X
0.810177,0.7285439844,X
0.814121,0.7283109285,X
0.840335,0.8106710606,X
0.84125,0.7956508198,X
0.778309,0.7072974251,X
0.824768,0.7612947731,X
0.83073,0.7664852308,X
0.854941,0.8037717884,X
0.858727,0.7902555911,X
0.801087,0.7662066959,X
0.815378,0.7353886446,X
0.842064,0.8095782998,X
0.844003,0.7901575505,X
0.781871,0.7340824503,X
0.8508,0.8269442748,X
0.849737,0.794846336,X
0.786125,0.7582557502,X
0.882147,0.8610073257,X
0.822483,0.8129879437,X
0.821845,0.7779230418,X
0.765694,0.7491787326,X
0.838672,0.7260490877,X
0.838171,0.7421277967,X
0.865892,0.8010993511,X
0.862945,0.7844175522,X
0.815542,0.7299169857,X
0.825018,0.742174057,X
0.85234,0.8100936866,X
0.848373,0.7789303548,X
0.800983,0.7409066657,X
0.851196,0.8220943751,X
0.849924,0.7898597466,X
0.807712,0.7415922127,X
0.882147,0.8589158224,X
0.840335,0.8233675397,X
0.84125,0.8052269407,X
0.765694,0.7419060053,X
0.841016,0.7331728904,X
0.870091,0.8097322805,X
0.867656,0.7847718546,X
0.815872,0.7474047607,X
0.865819,0.8120757193,X
0.861782,0.7851244033,X
0.83073,0.7650933756,X
0.899457,0.839278837,X
0.854941,0.813478037,X
0.858727,0.7970336962,X
0.774178,0.7254160131,X
0.85255,0.8120578957,X
0.849795,0.7851354762,X
0.81152,0.7316337494,X
0.882147,0.8430518602,X
0.842064,0.8217308127,X
0.844003,0.7962665366,X
0.765694,0.7482528066,X
0.882147,0.8597048782,X
0.8508,0.8364296958,X
0.849737,0.8071324808,X
0.765694,0.7360981917,X
0.882147,0.8610073257,X
0.775755,0.7135941747,X
0.778899,0.7280847379,X
0.765694,0.7510305844,X
0.845535,0.7294003152,X
0.851017,0.7538666106,X
0.879004,0.8010949167,X
0.878197,0.7842140412,X
0.822976,0.7567043672,X
0.836822,0.7443170469,X
0.86586,0.8291680659,X
0.867303,0.825730472,X
0.810177,0.7303471033,X
0.869957,0.8228585229,X
0.869293,0.802222196,X
0.814121,0.7301627804,X
0.890755,0.8340074916,X
0.840335,0.8147807473,X
0.84125,0.7995434233,X
0.778204,0.7208919824,X
0.8527,0.7380188337,X
0.87978,0.8159622059,X
0.879664,0.7930099184,X
0.824754,0.7640557159,X
0.882037,0.8094353628,X
0.880891,0.7813578719,X
0.83073,0.7658486567,X
0.902166,0.8318138916,X
0.854941,0.8080559764,X
0.858727,0.791181517,X
0.801087,0.7609983626,X
0.871267,0.8182822377,X
0.871358,0.8066349346,X
0.815378,0.736570456,X
0.892669,0.837825998,X
0.842064,0.8107483335,X
0.844003,0.79503047,X
0.781871,0.7331390541,X
0.894197,0.8269750679,X
0.8508,0.8224998304,X
0.849737,0.7974017697,X
0.786125,0.7549224169,X
0.882147,0.8610073257,X
0.822483,0.8129879437,X
0.821845,0.7796774277,X
0.765694,0.7510305844,X
0.861053,0.774612641,X
0.884587,0.8339849311,X
0.884787,0.8132518985,X
0.838672,0.7260490877,X
0.88942,0.8043267391,X
0.890054,0.7913855039,X
0.838171,0.7430049897,X
0.906213,0.8384000181,X
0.865892,0.7973091009,X
0.862945,0.7866522468,X
0.815542,0.7299169857,X
0.87976,0.8079821848,X
0.879181,0.7958634614,X
0.825018,0.7410166496,X
0.899714,0.8546559921,X
0.85234,0.809761498,X
0.848373,0.7787506976,X
0.800983,0.7465559385,X
0.908034,0.834884097,X
0.851188,0.8224592175,X
0.849737,0.7920588207,X
0.807712,0.7425181386,X
0.882147,0.8589852669,X
0.840335,0.8233675397,X
0.84125,0.8052269407,X
0.765694,0.7437578571,X
0.88971,0.8327020388,X
0.890726,0.7926670146,X
0.841016,0.7360575058,X
0.905397,0.8524428273,X
0.870091,0.8126465105,X
0.867656,0.7884871324,X
0.815872,0.7474047607,X
0.918735,0.8517474827,E
0.865819,0.8065863734,X
0.861598,0.7813545214,X
0.83073,0.7650933756,X
0.899457,0.839278837,X
0.854941,0.813478037,X
0.858727,0.7970336962,X
0.774178,0.7349770801,X
0.909459,0.8471954611,X
0.85255,0.8128885098,X
0.849737,0.7850183521,X
0.81152,0.7327448605,X
0.882147,0.8431619231,X
0.842064,0.8217308127,X
0.844003,0.7962665366,X
0.765694,0.7510305844,X
0.882147,0.8600457872,X
0.8508,0.8364296958,X
0.849737,0.8071324808,X
0.765694,0.7464851299,X
0.882147,0.8610073257,A
0.775755,0.7190822384,X
0.778899,0.7343643726,X
0.765694,0.7510305844,X
0.692885,0.675457965,X
0.732134,0.6835438088,X
0.698323,0.6837753983,X
0.708234,0.6884867222,X
0.775755,0.7572898258,X
0.775573,0.7545465862,X
0.631403,0.6129451927,X
0.744719,0.6975642572,X
0.713611,0.6964905697,X
0.720414,0.7059578684,X
0.779129,0.7561350277,X
0.776347,0.7484243377,X
0.678673,0.6690686247,X
0.749494,0.7062682226,X
0.745365,0.7074422351,X
0.800918,0.7728053663,X
0.793329,0.7452963001,X
0.725763,0.7077251566,X
0.721879,0.7031488769,X
0.781136,0.7500863697,X
0.778342,0.7564460357,X
0.686441,0.6980546341,X
0.780291,0.7466518274,X
0.781765,0.7552973078,X
0.695835,0.7008780241,X
0.805428,0.7681791368,X
0.775755,0.7730305666,X
0.775573,0.7635326973,X
0.573621,0.5455769626,X
0.765395,0.678530766,X
0.741375,0.734830015,X
0.747707,0.7202093639,X
0.794217,0.7622315118,X
0.793452,0.7575434115,X
0.692885,0.6766646549,X
0.769247,0.7152062398,X
0.772123,0.724017135,X
0.813277,0.7693172383,X
0.810675,0.75312119,X
0.732134,0.685159237,X
0.750568,0.726462436,X
0.796559,0.7617639059,X
0.795398,0.7762295942,X
0.698323,0.6849755897,X
0.79812,0.7660241686,X
0.798548,0.7770262513,X
0.708106,0.6888918148,X
0.828697,0.8060932408,X
0.775755,0.7640027888,X
0.775573,0.7568197344,X
0.631403,0.6125682086,X
0.780691,0.740936702,X
0.789638,0.7285991302,X
0.821833,0.7815234112,X
0.821761,0.7574627083,X
0.744719,0.6984901832,X
0.770178,0.7320737412,X
0.808644,0.7395436646,X
0.807492,0.7538369424,X
0.713611,0.6990316051,X
0.813851,0.7397956757,X
0.814159,0.7524053611,X
0.720414,0.7066812402,X
0.843621,0.8137802431,X
0.779129,0.7596954498,X
0.776347,0.753674007,X
0.678673,0.6685386539,X
0.791321,0.7496908128,X
0.822292,0.7944072701,X
0.822002,0.7719612577,X
0.749494,0.7078949061,X
0.832453,0.8049066472,X
0.833664,0.7761886986,X
0.745365,0.7112226918,X
0.854991,0.8216001045,X
0.800918,0.7720602757,X
0.793329,0.7438827181,X
0.725763,0.7077251566,X
0.817411,0.73972345,X
0.816849,0.7722721198,X
0.721879,0.7000223513,X
0.844525,0.8114666136,X
0.781136,0.7531667249,X
0.778342,0.7595791502,X
0.686441,0.699857753,X
0.854548,0.8437362225,X
0.780291,0.7471743122,X
0.781668,0.760720134,X
0.695835,0.6983524393,X
0.805428,0.7691182325,X
0.775755,0.7730305666,X
0.775573,0.7635326973,X
0.573286,0.5580684472,X
0.762701,0.6852987051,X
0.740704,0.7465413565,X
0.745303,0.7180261579,X
0.78781,0.7448911595,X
0.78825,0.7361705418,X
0.681647,0.6544114021,X
0.765451,0.7242333391,X
0.769557,0.7235743739,X
0.809487,0.7750765721,X
0.807722,0.7549696217,X
0.725763,0.703215581,X
0.749912,0.735181503,X
0.791436,0.7525522171,X
0.789571,0.7697580111,X
0.686441,0.6685097665,X
0.792259,0.7464824974,X
0.794573,0.7590858357,X
0.702643,0.693782358,X
0.827088,0.8245128186,X
0.775755,0.7730305666,X
0.775573,0.7635326973,X
0.626925,0.6225312217,X
0.778233,0.7444999531,X
0.787603,0.7306408375,X
0.817701,0.7790881541,X
0.817585,0.7599705241,X
0.737979,0.6781632396,X
0.770178,0.7352318099,X
0.805618,0.7529704562,X
0.804108,0.7443177732,X
0.700953,0.6776150097,X
0.811872,0.7501236275,X
0.812257,0.7403233813,X
0.709817,0.7146583019,X
0.843441,0.8294406322,X
0.775755,0.7730305666,X
0.775573,0.7635326973,X
0.678673,0.674325691,X
0.788981,0.7487214779,X
0.817632,0.7953662339,X
0.817766,0.7690277219,X
0.742437,0.7004342723,X
0.830424,0.8139717879,X
0.832964,0.7846848816,X
0.737795,0.7159758672,X
0.854722,0.8407853791,X
0.797756,0.7819412697,X
0.788352,0.7501047272,X
0.725763,0.7077251566,X
0.81509,0.7539259935,X
0.815597,0.7630881167,X
0.71118,0.6848858811,X
0.844075,0.8214231642,X
0.775755,0.7554138737,X
0.775573,0.7556457926,X
0.686441,0.699857753,X
0.854548,0.8456795365,X
0.775755,0.7710342979,X
0.775573,0.7537077329,X
0.695835,0.7103894763,X
0.792081,0.7404157488,X
0.775755,0.7730305666,X
0.775573,0.7635326973,X
0.546626,0.529005898,X
0.78815,0.762739994,X
0.791796,0.7273305829,X
0.831499,0.8196292062,X
0.830748,0.7695015818,X
0.762701,0.6888644102,X
0.770711,0.7304382567,X
0.815901,0.7734833491,X
0.816187,0.7716200584,X
0.740704,0.7454996898,X
0.82054,0.7748108173,X
0.820815,0.7583761681,X
0.745303,0.7180786055,X
0.847543,0.827208121,X
0.787745,0.7560264735,X
0.78825,0.7419906185,X
0.681647,0.6536837817,X
0.794269,0.7488237457,X
0.832078,0.8247172795,X
0.832022,0.7928575102,X
0.765451,0.723212931,X
0.837378,0.8298653642,X
0.836511,0.78674932,X
0.769557,0.7225327072,X
0.859845,0.8239825704,X
0.809487,0.779962174,X
0.807722,0.7535533377,X
0.725763,0.7021739143,X
0.822722,0.7723554201,X
0.822427,0.7816491128,X
0.749912,0.7361111435,X
0.849232,0.8263422022,X
0.791436,0.7599630585,X
0.789571,0.7669577412,X
0.686441,0.671115791,X
0.854548,0.8352037227,X
0.792245,0.7543382834,X
0.794573,0.7635402007,X
0.702643,0.694659551,X
0.827088,0.8242174205,X
0.775755,0.7730305666,X
0.775573,0.7635326973,X
0.626925,0.6294179321,X
0.805605,0.740736864,X
0.844537,0.804480161,X
0.843498,0.7732533649,X
0.778233,0.7472121629,X
0.845555,0.8043986939,X
0.844642,0.7662924622,X
0.787603,0.731897774,X
0.873223,0.8194833271,X
0.817701,0.7774646925,X
0.817521,0.7609158882,X
0.737979,0.698565195,X
0.829929,0.7641572632,X
0.830455,0.7561061343,X
0.770178,0.7352318099,X
0.859408,0.81671271,X
0.805618,0.7575761845,X
0.804108,0.7501859931,X
0.700953,0.6876967823,X
0.858986,0.8238835579,X
0.811872,0.7494109082,X
0.812257,0.7419955759,X
0.709817,0.7138237163,X
0.843441,0.8313274246,X
0.775755,0.7705305666,X
0.775573,0.7635326973,X
0.678673,0.674325691,X
0.849266,0.7944582553,X
0.846925,0.7793284597,X
0.788981,0.7492853877,X
0.876775,0.8440262309,X
0.817632,0.7968692121,X
0.817766,0.7687282045,X
0.742437,0.7027363402,X
0.873491,0.8216788112,X
0.830424,0.8139717879,X
0.832964,0.7846848816,X
0.737795,0.7174438849,X
0.854722,0.8407853791,X
0.797756,0.7838287341,X
0.788352,0.7511463938,X
0.725763,0.7077251566,X
0.860318,0.8286282481,X
0.81509,0.7543219486,X
0.815597,0.7647603112,X
0.71118,0.6890949245,X
0.844075,0.8224648308,X
0.775755,0.747113828,X
0.775573,0.7566874592,X
0.686441,0.699857753,X
0.854548,0.8456795365,X
0.775755,0.7707917606,X
0.775573,0.7544986064,X
0.695835,0.7103894763,X
0.792081,0.747122326,X
0.775755,0.7730305666,X
0.775573,0.7635326973,X
0.546626,0.5282871702,X
0.765043,0.6839383128,X
0.740704,0.7416505946,X
0.745382,0.7167222691,X
0.792895,0.75254303,X
0.793452,0.7703609996,X
0.686768,0.6536381137,X
0.768079,0.7196347001,X
0.772123,0.7230631987,X
0.812932,0.7662601087,X
0.810042,0.7629212072,X
0.725763,0.6732837903,X
0.749912,0.7267528182,X
0.793875,0.7457354492,X
0.794539,0.7751967353,X
0.690263,0.6698688143,X
0.797326,0.7691651215,X
0.797375,0.778860514,X
0.707985,0.6928063527,X
0.827088,0.8146273379,X
0.775755,0.7656231591,X
0.775573,0.7557780677,X
0.626925,0.6100909885,X
0.780691,0.7490440201,X
0.78914,0.738561223,X
0.82072,0.775991639,X
0.820894,0.7594817223,X
0.744719,0.7020016284,X
0.770178,0.734305884,X
0.808644,0.7512534648,X
0.807492,0.7633558881,X
0.712667,0.7017251855,X
0.812694,0.7450727465,X
0.812257,0.7513656422,X
0.719443,0.7013581248,X
0.843441,0.8135571778,X
0.775755,0.7527003656,X
0.775573,0.7473933547,X
0.678673,0.6741124843,X
0.791057,0.7561036464,X
0.821051,0.7904178355,X
0.821452,0.7763140751,X
0.74855,0.7112794324,X
0.831162,0.8052485212,X
0.832964,0.778880427,X
0.745026,0.7071524098,X
0.854722,0.8260670527,X
0.797756,0.7775446117,X
0.790972,0.7533082176,X
0.725763,0.7077251566,X
0.816533,0.7462614318,X
0.815597,0.7658055812,X
0.721879,0.7121879928,X
0.844075,0.811317851,X
0.778529,0.7520110948,X
0.775573,0.7546118537,X
0.686441,0.6989318271,X
0.854548,0.8438764176,X
0.775755,0.7433425508,X
0.777698,0.7526836296,X
0.695835,0.6974752463,X
0.801783,0.7677034818,X
0.775755,0.7730305666,X
0.775573,0.7635326973,X
0.573266,0.5489114547,X
0.791941,0.7317526718,X
0.793981,0.7236704146,X
0.832382,0.7990383882,X
0.831521,0.7825839173,X
0.765043,0.6896775072,X
0.773657,0.7365385217,X
0.816857,0.7769169723,X
0.817062,0.7661696271,X
0.740704,0.7419880405,X
0.822415,0.7928709166,X
0.822953,0.7689996256,X
0.745303,0.7150556024,X
0.850025,0.8276829925,X
0.792895,0.759841602,X
0.793452,0.7666296563,X
0.686768,0.6542864981,X
0.796381,0.7381717214,X
0.833214,0.8131505411,X
0.833042,0.7983234993,X
0.768079,0.7241308977,X
0.838828,0.8290770847,X
0.839435,0.7873453863,X
0.772123,0.7209861785,X
0.863041,0.8262999778,X
0.812932,0.7686388401,X
0.810042,0.7629212072,X
0.725763,0.6732837903,X
0.824707,0.7842597636,X
0.825288,0.7918422329,X
0.749912,0.7276092997,X
0.851882,0.8299633171,X
0.793875,0.7482488039,X
0.794539,0.7787611858,X
0.690236,0.6796312095,X
0.855728,0.8404803364,X
0.797326,0.7733634177,X
0.797375,0.7837734493,X
0.707985,0.6943332402,X
0.827088,0.8177160693,X
0.775755,0.7684009369,X
0.775573,0.7589030677,X
0.626925,0.6077949512,X
0.808368,0.7504600743,X
0.845851,0.8113973094,X
0.844639,0.7762843899,X
0.780691,0.7546342979,X
0.847295,0.8018323708,X
0.845669,0.7678689765,X
0.78914,0.7398606105,X
0.874282,0.8258878666,X
0.82072,0.7779104986,X
0.820894,0.7561845213,X
0.744719,0.705219221,X
0.831756,0.7485509862,X
0.830878,0.7445191578,X
0.770178,0.7352318099,X
0.859408,0.8215822339,X
0.808644,0.7522951315,X
0.807492,0.7668900921,X
0.712667,0.703485335,X
0.861028,0.8310128726,X
0.812694,0.7420675573,X
0.812257,0.750773713,X
0.719443,0.7019415712,X
0.843441,0.8135746481,X
0.775755,0.7547542377,X
0.775573,0.7525867098,X
0.678673,0.674325691,X
0.850733,0.7924303934,X
0.848242,0.7789503171,X
0.791057,0.7566886632,X
0.877559,0.8450675607,X
0.821019,0.7938548173,X
0.821452,0.777921218,X
0.74855,0.7085016547,X
0.874244,0.8385201502,X
0.831162,0.8070193545,X
0.832964,0.7798063529,X
0.745026,0.7130267785,X
0.854722,0.8315437293,X
0.797756,0.7762810951,X
0.790972,0.7493307191,X
0.725763,0.7077251566,X
0.86161,0.8278141686,X
0.816533,0.744391809,X
0.815597,0.7675161075,X
0.721879,0.7164167543,X
0.844075,0.811317851,X
0.778529,0.7540481318,X
0.775573,0.7538103855,X
0.686441,0.699857753,X
0.854548,0.8447536106,X
0.775755,0.739972144,X
0.777698,0.7525401342,X
0.695835,0.6983524393,X
0.801783,0.7687723951,X
0.775755,0.7730305666,X
0.775573,0.7635326973,X
0.573266,0.5709859028,X
0.784812,0.745071074,X
0.791796,0.7307805339,X
0.831102,0.8128497913,X
0.829244,0.7714866447,X
0.761826,0.6881693345,X
0.770178,0.7313687165,X
0.814462,0.7780969967,X
0.815415,0.7602180637,X
0.740704,0.7560679737,X
0.819859,0.7804049784,X
0.819463,0.7670745725,X
0.745303,0.7172815407,X
0.843441,0.8171538654,X
0.784846,0.7451034962,X
0.782342,0.7351741896,X
0.678673,0.6683081498,X
0.793737,0.7515523311,X
0.831883,0.8273453119,X
0.830623,0.7985673396,X
0.764956,0.7302278163,X
0.836458,0.8296164173,X
0.835328,0.7921864023,X
0.769119,0.7266645356,X
0.854989,0.8219318024,X
0.805739,0.7709576732,X
0.804333,0.7575737293,X
0.725763,0.7077251566,X
0.820662,0.7760120921,X
0.820636,0.7845413614,X
0.749912,0.7407938193,X
0.844392,0.8263619199,X
0.788854,0.7518238201,X
0.785957,0.7556054076,X
0.686441,0.6874810862,X
0.854548,0.8383503947,X
0.790863,0.736372957,X
0.789683,0.7651062515,X
0.695835,0.6933587424,X
0.827088,0.8263007539,X
0.775755,0.7730305666,X
0.775573,0.7635326973,X
0.626925,0.6297526263,X
0.803904,0.7323181166,X
0.843125,0.8044578431,X
0.843498,0.7784284499,X
0.775001,0.7535580213,X
0.845555,0.8067767234,X
0.844512,0.7701662967,X
0.787603,0.7364169543,X
0.872151,0.817013605,X
0.813298,0.772191875,X
0.817193,0.7654338964,X
0.727102,0.6617533715,X
0.829003,0.762418159,X
0.830455,0.7590898151,X
0.770178,0.7352318099,X
0.859408,0.8179531556,X
0.801223,0.7565434722,X
0.803235,0.7383055085,X
0.6896,0.6455447378,X
0.85702,0.8226081781,X
0.811872,0.7498273126,X
0.812257,0.7420130462,X
0.699677,0.6835156372,X
0.843441,0.8284972359,X
0.775755,0.7717805666,X
0.775573,0.7635326973,X
0.678673,0.674325691,X
0.847806,0.8054164536,X
0.846925,0.785517906,X
0.788981,0.7519818251,X
0.876526,0.8397099395,X
0.812234,0.7930028004,X
0.816605,0.7747261798,X
0.738766,0.6928235636,X
0.872199,0.8305506159,X
0.830424,0.8158743424,X
0.832964,0.7856282779,X
0.725763,0.6883224643,X
0.854722,0.8407853791,X
0.797756,0.7829028082,X
0.788352,0.7517274329,X
0.725763,0.7077251566,X
0.860033,0.8359443335,X
0.81509,0.7533063611,X
0.815597,0.7630578702,X
0.697152,0.6836110238,X
0.844075,0.8224648308,X
0.775755,0.7610662808,X
0.775573,0.7635326973,X
0.686441,0.699857753,X
0.854548,0.8456795365,X
0.775755,0.7730305666,X
0.775573,0.7615819398,X
0.695835,0.7103894763,X
0.788886,0.7366365402,X
0.775755,0.7730305666,X
0.775573,0.7635326973,X
0.537817,0.5315964359,X
0.82294,0.7652773521,X
0.84964,0.7963095109,X
0.8492,0.7700376769,X
0.784812,0.7414968089,X
0.854735,0.7862818954,X
0.854158,0.754052656,X
0.791796,0.7375965797,X
0.882218,0.8218064897,X
0.831102,0.8137269843,X
0.829244,0.770444978,X
0.761826,0.6907318345,X
0.841523,0.763589466,X
0.839834,0.7516785065,X
0.770178,0.7304427905,X
0.867796,0.8395373291,X
0.814428,0.7780969967,X
0.815415,0.7610952567,X
0.740704,0.7560679737,X
0.873745,0.8451950466,X
0.819859,0.7793178007,X
0.819463,0.7631929936,X
0.745303,0.7176277348,X
0.843441,0.8167355453,X
0.784846,0.75045101,X
0.782342,0.7384230271,X
0.678673,0.6677450031,X
0.85665,0.7922522032,X
0.855583,0.7765909506,X
0.793737,0.7516887833,X
0.883271,0.8260984672,X
0.831883,0.8273453119,X
0.830623,0.7985673396,X
0.764956,0.7292662778,X
0.885674,0.8199297543,X
0.836458,0.8315840099,X
0.835328,0.7896239023,X
0.769119,0.7266645356,X
0.854983,0.8237891822,X
0.805739,0.7704831361,X
0.804333,0.7584044118,X
0.725763,0.7077251566,X
0.874417,0.8379530862,X
0.820662,0.7749704254,X
0.820636,0.7873861469,X
0.749912,0.741540088,X
0.844392,0.8252607294,X
0.788854,0.7542845654,X
0.785957,0.7552057237,X
0.686441,0.6943021974,X
0.854548,0.8405031725,X
0.790863,0.7429158065,X
0.789629,0.7652301622,X
0.695835,0.692024397,X
0.827088,0.8263007539,X
0.775755,0.7730305666,X
0.775573,0.7635326973,X
0.626925,0.6369651019,X
0.862316,0.7994089014,X
0.862666,0.7788682527,X
0.803904,0.7304830998,X
0.88766,0.8518467538,X
0.843125,0.8089022876,X
0.843498,0.7784284499,X
0.775001,0.7523080213,X
0.892147,0.8306954416,X
0.845555,0.8067767234,X
0.844512,0.7701662967,X
0.787603,0.7362524806,X
0.872151,0.8153395816,X
0.813298,0.7735468249,X
0.817193,0.7644367454,X
0.726788,0.6663072692,X
0.883234,0.8135132781,X
0.829003,0.763639333,X
0.830455,0.7609604445,X
0.770178,0.7352318099,X
0.859408,0.8177886819,X
0.801223,0.758836369,X
0.803235,0.7448006518,X
0.6896,0.647913365,X
0.85702,0.8259409644,X
0.811872,0.7538782386,X
0.812257,0.7429389721,X
0.699677,0.6883073039,X
0.843441,0.8284972359,X
0.775755,0.7730305666,X
0.775573,0.7635326973,X
0.678673,0.674325691,X
0.891886,0.8452280337,X
0.847806,0.8012597116,X
0.846925,0.785517906,X
0.788981,0.7528590181,X
0.876526,0.8394285543,X
0.812234,0.792942622,X
0.816605,0.7748864362,X
0.738766,0.6958774657,X
0.872199,0.826426531,X
0.830424,0.8170998326,X
0.832964,0.7856282779,X
0.725763,0.6823544765,X
0.854722,0.8407853791,X
0.797756,0.7838287341,X
0.788352,0.7526365238,X
0.725763,0.7077251566,X
0.860033,0.8348332224,X
0.81509,0.758185747,X
0.815597,0.7658019779,X
0.697152,0.6820673775,X
0.844075,0.8224648308,X
0.775755,0.7623162808,X
0.775573,0.7635326973,X
0.686441,0.699857753,X
0.854548,0.8456795365,X
0.775755,0.7730305666,X
0.775573,0.7617145155,X
0.695835,0.7103894763,X
0.788886,0.7418743349,X
0.775755,0.7730305666,X
0.775573,0.7635326973,X
0.537817,0.5280250073,X


==> pima-eca-acc.csv <==
ECA,ACC,Type
0.921485,0.7232946919,X
0.871648,0.7046747795,X
0.875428,0.6955129025,X
0.864013,0.7119844226,X
0.918993,0.7274500006,X
0.937299,0.7030670467,X
0.90769,0.722517748,X
0.87434,0.7064307636,X
0.858651,0.6900259232,X
0.869102,0.6942339305,X
0.848521,0.6941167967,X
0.923567,0.74191953,X
0.949848,0.7191908234,E
0.915695,0.7289717555,X
0.875819,0.7009026128,X
0.864483,0.7078481181,X
0.869472,0.7006802977,X
0.844495,0.6952722762,X
0.94485,0.7119241403,X
0.908445,0.7197259816,X
0.929706,0.7000943288,X
0.901195,0.7313309629,X
0.869071,0.6969692738,X
0.843991,0.6871581154,X
0.853071,0.7035999493,X
0.843991,0.6951728271,X
0.922575,0.7342405316,X
0.94026,0.7160383455,X
0.902563,0.7344821543,X
0.871158,0.7059447894,X
0.850845,0.7088067136,X
0.865273,0.6989743236,X
0.843801,0.7157857529,X
0.940091,0.7163735561,X
0.902212,0.735558863,X
0.914787,0.7159406768,X
0.895113,0.7295762965,X
0.861477,0.6951719919,X
0.838944,0.6995784687,X
0.852839,0.6897129893,X
0.836603,0.7104085567,X
0.939837,0.7261043305,X
0.908052,0.7377046027,X
0.926814,0.7302549668,X
0.899728,0.7421279422,X
0.863843,0.706400189,X
0.843801,0.7120841808,X
0.852839,0.6866365785,X
0.843801,0.7192628677,X
0.921269,0.7225855929,X
0.899552,0.7452548595,A
0.910586,0.7060483502,X
0.88716,0.7361608815,X
0.852839,0.6968949905,X
0.836244,0.7025019749,X
0.852839,0.6985247949,X
0.81889,0.6877000194,X
0.770528,0.6583518759,X
0.775727,0.657957473,X
0.767526,0.646144699,X
0.765654,0.6397874964,X
0.736001,0.6586298842,X
0.761655,0.634916013,X
0.720413,0.6483376136,X
0.775235,0.6632861156,X
0.766902,0.659631228,X
0.773047,0.655065993,X
0.762671,0.6448448285,X
0.761104,0.6347863617,X
0.719591,0.6457275281,X
0.738064,0.6377686683,X
0.711132,0.6354721723,X
0.776873,0.6726654349,X
0.769564,0.650325857,X
0.774286,0.6764672025,X
0.766723,0.6538076289,X
0.762355,0.6363442264,X
0.733828,0.6470393961,X
0.750393,0.6445460693,X
0.720413,0.661301351,X
0.773953,0.6678058595,X
0.766101,0.6607492206,X
0.771589,0.6656365734,X
0.748842,0.6545672856,X
0.749685,0.6337594236,X
0.719591,0.6718811599,X
0.738064,0.636273024,X
0.70057,0.6096233437,X
0.775702,0.6755002287,X
0.767729,0.6617355473,X
0.77309,0.6716204555,X
0.759099,0.6458550207,X
0.759294,0.6375770701,X
0.723997,0.6515715183,X
0.740459,0.6447120062,X
0.713642,0.6569358659,X
0.772727,0.6707233971,X
0.751359,0.6638782681,X
0.768965,0.6673367736,X
0.748285,0.652211507,X
0.739954,0.6318055637,X
0.712939,0.672151456,X
0.734962,0.6335786179,X
0.688546,0.6243916198,X
0.774588,0.6800114046,X
0.764321,0.6741461946,X
0.770753,0.6752318283,X
0.749813,0.6494997689,X
0.755558,0.6449857712,X
0.714256,0.6657974667,X
0.734962,0.6345110189,X
0.712984,0.6435755041,X
0.769949,0.6735183026,X
0.748285,0.6494647066,X
0.753363,0.6788515224,X
0.748285,0.6584898338,X
0.734962,0.6279315311,X
0.711832,0.6679291303,X
0.734962,0.6398063047,X
0.688546,0.6391265758,X
0.918383,0.7196852063,X
0.92069,0.722190057,X
0.89897,0.7262839794,X
0.871861,0.7076778294,X
0.84419,0.7025205909,X
0.86405,0.7016022697,X
0.839902,0.6857831628,X
0.919805,0.726608712,X
0.898694,0.733101463,X
0.908953,0.7180412282,X
0.884701,0.7290688663,X
0.857944,0.7042791717,X
0.832456,0.6889967506,X
0.848789,0.697677271,X
0.827903,0.7079323268,X
0.921202,0.7273452025,X
0.892688,0.730315041,X
0.919211,0.7306265557,X
0.889618,0.7422139575,X
0.864448,0.7151608254,X
0.839902,0.6945229311,X
0.846485,0.7005895374,X
0.839902,0.7032698044,X
0.911961,0.7193194674,X
0.889477,0.7364007948,X
0.902885,0.7246117359,X
0.88352,0.7442466613,X
0.845231,0.7103118609,X
0.832456,0.7034438134,X
0.845231,0.6909871126,X
0.81811,0.6889681116,X
0.920733,0.7347503452,X
0.890462,0.7347058689,X
0.901052,0.722468423,X
0.89017,0.7349675005,X
0.852731,0.7075324871,X
0.832575,0.6994513506,X
0.843975,0.7053557838,X
0.824288,0.683999732,X
0.900694,0.7330785418,X
0.890018,0.7378134138,X
0.896416,0.7297175168,X
0.88352,0.7442466613,X
0.84086,0.7099101383,X
0.823785,0.7050113494,X
0.837558,0.6961288069,X
0.805125,0.6930557616,X
0.909929,0.7408039425,X
0.890462,0.7370817558,X
0.899837,0.7400768418,X
0.88352,0.7419824781,X
0.845709,0.7031244017,X
0.824252,0.7128778416,X
0.843975,0.70629508,X
0.805125,0.6845632942,X
0.899667,0.7303105284,X
0.88352,0.7427400538,X
0.893121,0.7312573395,X
0.88352,0.7442466613,X
0.836376,0.7168687203,X
0.805125,0.6932979484,X
0.814455,0.6959154529,X
0.805125,0.7160122132,X
0.773853,0.6674405363,X
0.764819,0.6701339829,X
0.771301,0.6648115593,X
0.75527,0.6417552143,X
0.741677,0.6481949632,X
0.706349,0.6469627666,X
0.724874,0.6430082775,X
0.704954,0.649505656,X
0.770667,0.6733339058,X
0.749374,0.6580472942,X
0.764952,0.6685911538,X
0.738393,0.6438857204,X
0.72444,0.6361678483,X
0.704119,0.6519709161,X
0.715915,0.6347474565,X
0.688546,0.6391265758,X
0.772231,0.677434007,X
0.763533,0.6822394603,X
0.768954,0.6644164982,X
0.739552,0.6532465337,X
0.739687,0.6571288897,X
0.706349,0.6563908898,X
0.722343,0.6514745883,X
0.688873,0.6318078114,X
0.768319,0.6768608579,X
0.738393,0.6646901973,X
0.753188,0.6796515224,X
0.738393,0.6400363465,X
0.721579,0.6347197359,X
0.688546,0.6317164207,X
0.714489,0.6267628248,X
0.688546,0.6391265758,X
0.770662,0.6734800435,X
0.743435,0.6781042585,X
0.762364,0.6635918152,X
0.738346,0.6522837326,X
0.729219,0.6772879795,X
0.704993,0.6565516842,X
0.719677,0.6594734031,X
0.688546,0.6313086091,X
0.754945,0.6747655297,X
0.729877,0.6729321486,X
0.753188,0.6796515224,X
0.718483,0.6290048592,X
0.718626,0.6409230997,X
0.688546,0.6357431172,X
0.697679,0.6415311369,X
0.688546,0.6391265758,X
0.765994,0.6816607681,X
0.742815,0.6505989059,X
0.755015,0.6785237029,X
0.738346,0.655787841,X
0.723763,0.6506074171,X
0.699231,0.6401078637,X
0.719677,0.6713487788,X
0.688546,0.6391265758,X
0.753188,0.6796515224,X
0.729877,0.6853650915,X
0.753188,0.6796515224,X
0.688546,0.6314029986,X
0.718626,0.6488001459,X
0.688546,0.6391265758,X
0.688546,0.6200973846,X
0.688546,0.6391265758,X

